Improved Benthic Classification using Resolution Scaling and SymmNet Unsupervised Domain Adaptation

Autonomous Underwater Vehicles (AUVs) conduct regular visual surveys of marine environments to characterise and monitor the composition and diversity of the benthos. The use of machine learning classifiers for this task is limited by the low numbers of annotations available and the many fine-grained classes involved. In addition to these challenges, there are domain shifts between image sets acquired during different AUV surveys due to changes in camera systems, imaging altitude, illumination and water column properties leading to a drop in classification performance for images from a different survey where some or all these elements may have changed. This paper proposes a framework to improve the performance of a benthic morphospecies classifier when used to classify images from a different survey compared to the training data. We adapt the SymmNet state-of-the-art Unsupervised Domain Adaptation method with an efficient bilinear pooling layer and image scaling to normalise spatial resolution, and show improved classification accuracy. We test our approach on two datasets with images from AUV surveys with different imaging payloads and locations. The results show that generic domain adaptation can be enhanced to produce a significant increase in accuracy for images from an AUV survey that differs from the training images.

==> figures/endnote-library.txt <==
@inproceedings{Adelson2001OnSeeingStuff,
   author = {Adelson, E. H.},
   title = {On seeing stuff: The perception of materials by humans and machines},
   booktitle = {Proceedings of SPIE - The International Society for Optical Engineering},
   volume = {4299},
   pages = {1-12},
   DOI = {10.1117/12.429489},
   type = {Conference Proceedings},
   annotation = {Talks about the difference between seing things ie object detection }

}

@inproceedings{Baktashmotlagh2013,
   author = {Baktashmotlagh, M. and Harandi, M. T. and Lovell, B. C. and Salzmann, M.},
   title = {Unsupervised domain adaptation by domain invariant projection},
   booktitle = {Proceedings of the IEEE International Conference on Computer Vision},
   pages = {769-776},
   DOI = {10.1109/ICCV.2013.100},
   year = {2013},
   type = {Conference Proceedings},
   annotation = {Older method for training source and training representations to have the same distribution.  Improvement on Gong et al (2012) and others which do not explain why a representation on the geodesic flow necessarily gives a good feature representation.  This method claims it is superior to previous ones as it does not distort features during domain shift.  This is worth noting/comparing with later approaches which apply a domain shift to features. 

Ojbect recognition task.

Use classes present in all domains ie remove classes in target that aren’t in source.}

}

@inproceedings{Beijbom2012Automated,
   author = {Beijbom, O. and Edmunds, P. J. and Kline, D. I. and Mitchell, B. G. and Kriegman, D.},
   title = {Automated annotation of coral reef survey images},
   booktitle = {Proceedings of the IEEE Computer Society Conference on Computer Vision and Pattern Recognition},
   pages = {1170-1177},
   DOI = {10.1109/CVPR.2012.6247798},
   year = {2012},
   type = {Conference Proceedings},

}

@article{BenDavid2010,
   author = {Ben-David, S. and Blitzer, J. and Crammer, K. and Kulesza, A. and Pereira, F. and Vaughan, J. W.},
   title = {A theory of learning from different domains},
   journal = {Machine Learning},
   volume = {79},
   number = {1-2},
   pages = {151-175},
   DOI = {10.1007/s10994-009-5152-4},
   year = {2010},
   type = {Journal Article},
   annotation = {This is an important initial investigation of domain adaptation and models for a source and target domain.  Investigates whether a classifier for a target domain can be trained using a classifier model trained on large amount of labeled source data which may have a different distribution.  Presents theoretical calculation of a bound for error for different combinations of source and target data.  Refers to helpful examples of source/target domains eg spam filter for a new user previously trained on other users email; sentiment analysis trained on a new data source like restaurant reviews.  Makes an assumption that a common distribution can be found becuase the underlying common structure eg speech, is the same for both sources.  Provides a definition of domain adaptation for binary classification.

Tries to calculate an upper bound for target error using a measure of distriubtion difference and the source classifier error.  Without knowing the distribution, it uses H-H divergence using unlabelled samples.  Helps to explain why domain adaptation works with theory.  Provides theoretical basis for minimising target error and number of labelled target samples.

Domain adaptation situation - ‘plentiful labeled training data drawn from one or more source distributions but little or no labeled training data drawn from the target distribution of interest.’

Could this be applied to pre-trained model using labelled images then trained on minimal set of target images from new mission?  Cited By :812}

}

@techreport{Carroll2021ElizabethAndMiddleton,
   author = {Carroll, AG and Monk, J and Barrett, N and Nichol, S and Dalton, SJ and Dando, N and Siwabessy, J and Leplastrier, A and Evans, H and Huang, Z},
   title = {{Elizabeth and Middleton Reefs, Lord Howe Marine Park, Post Survey Report}},
   institution = {Geoscience Australia},
   type = {Report to the National Environmental Science Program, Marine Biodiversity Hub},
   year = {2021},
   type = {Report},

}

@article{Ganin2015DomainAdversarial,
   author = {Ganin, Yaroslav and Ustinova, Evgeniya and Ajakan, Hana and Germain, Pascal and Larochelle, Hugo and Laviolette, François and Marchand, Mario and Lempitsky, Victor},
   title = {Domain-adversarial training of neural networks},
   journal = {J. Mach. Learn. Res.},
   volume = {17},
   number = {1},
   pages = {2096–2030},
   ISSN = {1532-4435},
   year = {2016},
   type = {Journal Article},
   annotation = {This is an important approach that introduces adapting the target domain using an adversarial approach.  The datasets tested are ‘similar but different’ or homogenous eg MNIST with digits rotated 90 degrees.  Based on creating a feature representation for data from a neural network that is discriminate for classification task but indiscriminate for which domain it came from.  This method uses ‘gradient reversal layer’ to reverse the partial derivatives calculated for the target encoder so that training the target encoder and discriminator is done in one step - saving training time.  The resulting approach is called Domain Adversarial Neural Network or DANN.  It is appealing as it is farily straightforward and uses standard NN approach eg back propogation, SGD.

This is paper is an extension of a conference paper and includes reasoning using the H-divergence as to why the discriminator/encoder  training is effective in reducing the error in the target domain.

Section 5.1.2 suggests a way to select hyper-parameters in an unsupervised manner but it’s very cumbersome.  Confirms using source validation set for early stopping of source classifier. Suggests doing a reverse adaptation from self-labelled target samples back to source samples.

It would be worth learning more about hypothesis class, Vapnik-Chervonenkis dimesnion.




examples of domain shift - real data vs synthetic, sentiment reviews for different products


Uses same model components as Tzeng ie encoder, classifier, discrimintor.  Similar to GAN loss it reverse the gradient when training back prop the discrimittor-> encoder path.  Performs slightly worse comapred to ADDA according to Tzeng.

Includes calculating a metric to measure the usefulness of a source domain for a particular target domain for adaptability

Examines ‘cross-dataset generalisation with domain adaptation’.
Uses geodesic flow kernel for mapping source and target domains to a common manifold.

High citations in this field - 1625}

}

@inproceedings{Gao2016CBP,
   author = {Gao, Yang and Beijbom, Oscar and Zhang, Ning and Darrell, Trevor},
   title = {Compact bilinear pooling},
   booktitle = {Proceedings of the IEEE conference on computer vision and pattern recognition},
   pages = {317-326},
   year = {2016},
   type = {Conference Proceedings},
   annotation = {Compact bilinear pooling recommended to be useful for texture classification.

github coding implementation}

}

@article{GomezRios2019,
   author = {Gómez-Ríos, Anabel and Tabik, Siham and Luengo, Julián and Shihavuddin, ASM and Krawczyk, Bartosz and Herrera, Francisco},
   title = {Towards highly accurate coral texture images classification using deep convolutional neural networks and data augmentation},
   journal = {Expert Systems with Applications},
   volume = {118},
   pages = {315-328},
   ISSN = {0957-4174},
   year = {2019},
   type = {Journal Article},

}

@article{Gong2014Learning,
   author = {Gong, B. and Grauman, K. and Sha, F.},
   title = {Learning kernels for unsupervised domain adaptation with applications to visual object recognition},
   journal = {International Journal of Computer Vision},
   volume = {109},
   number = {1-2},
   pages = {3-27},
   DOI = {10.1007/s11263-014-0718-4},
   year = {2014},
   type = {Journal Article},
   annotation = {example of Domain adaptation using statistics or kernels}

}

@article{Hopkinson2020,
   author = {Hopkinson, B. M. and King, A. C. and Owen, D. P. and Johnson-Roberson, M. and Long, M. H. and Bhandarkar, S. M.},
   title = {Automated classification of three-dimensional reconstructions of coral reefs using convolutional neural networks},
   journal = {PLoS ONE},
   volume = {15},
   number = {3},
   DOI = {10.1371/journal.pone.0230671},
   year = {2020},
   type = {Journal Article},

}

@inproceedings{Hu2018Squeeze,
   author = {Hu, J. and Shen, L. and Sun, G.},
   title = {Squeeze-and-Excitation Networks},
   booktitle = {Proceedings of the IEEE Computer Society Conference on Computer Vision and Pattern Recognition},
   pages = {7132-7141},
   DOI = {10.1109/CVPR.2018.00745},
   type = {Conference Proceedings},
   annotation = {Cited By :4315
Export Date: 22 September 2021

Channel and spatial attention on CNN

uses learning rate plateau when training when validation error stops dropping.  Drops learning rate by factor of 10


Uses SGD with momentum with 0.9}

}

@misc{Donahue2014DeCAF,
   author = {Jeff, Donahue and Yangqing, Jia and Oriol, Vinyals and Judy, Hoffman and Ning, Zhang and Eric, Tzeng and Trevor, Darrell},
   title = {DeCAF: A Deep Convolutional Activation Feature for Generic Visual Recognition},
   publisher = {PMLR},
   volume = {32},
   pages = {647-655},
   month = {2014/01/27},
   type = {Conference Paper},
   annotation = {Protocol for testing domain adaptation performance

Multi class accuracy averaged over 5 test/train splits
No adaptation called NA - acts as the baseline}

}

@inproceedings{Kim2017Hadamard,
   author = {Kim, J. H. and On, K. W. and Lim, W. and Kim, J. and Ha, J. W. and Zhang, B. T.},
   title = {Hadamard product for low-rank bilinear pooling},
   booktitle = {5th International Conference on Learning Representations, ICLR 2017 - Conference Track Proceedings},
   year = {2017},
   type = {Conference Proceedings},
   annotation = {Example of bilinear pooling to reduce parameters}

}

@inproceedings{Kong2017LowRank,
   author = {Kong, S. and Fowlkes, C.},
   title = {Low-rank bilinear pooling for fine-grained classification},
   booktitle = {Proceedings - 30th IEEE Conference on Computer Vision and Pattern Recognition, CVPR 2017},
   volume = {2017-January},
   pages = {7025-7034},
   DOI = {10.1109/CVPR.2017.743},
   year = {2017},
   type = {Conference Proceedings},
   annotation = {Example of bilinear pooling using second order statistics.}

}

@article{Kouw2021ReviewofDA,
   author = {Kouw, W. M. and Loog, M.},
   title = {A Review of Domain Adaptation without Target Labels},
   journal = {IEEE Transactions on Pattern Analysis and Machine Intelligence},
   volume = {43},
   number = {3},
   pages = {766-785},
   DOI = {10.1109/TPAMI.2019.2945942},
   year = {2021},
   type = {Journal Article},
   annotation = {Recent review of current approaches.  Includes some very clear definitions including generilsable and bias in data.  Gets into a detailsed description of the statistics behind different methods such as importance-weighting, sample based etc.  The discussion section is good that produces some ideas such as whether variables describing the different domains culd be used.

Briefly metnions the difficulty if there is not enough ‘support in the target domain to descibe the source domain.  I think this is th issueo of not having the same distribution of class labels in target and source samples.

Section 6.7 lists several issues that seem relevant to this DA problem. Eg. DA may align the feature distributions but may not align the conditional or posterior distribution.  States that ‘heuristics and domain knowledge ‘ may be needed.
Cited By :29
}

}

@article{Langenkamper2020,
   author = {Langenkämper, D. and van Kevelaer, R. and Purser, A. and Nattkemper, T. W.},
   title = {Gear-Induced Concept Drift in Marine Images and Its Effect on Deep Learning Classification},
   journal = {Frontiers in Marine Science},
   volume = {7},
   ISSN = {2296-7745},
   DOI = {10.3389/fmars.2020.00506},
   year = {2020},
   type = {Journal Article},
   annotation = {Paper on drift of representations of images when using different camera setups and under different operating parameters.  Confirms that different missions produce data in different domains.
Concludes that this does lead to ‘significant changes’.
p 2 - classes with less than 15 examples were ignored as they were too small for machine learning purposes.  15 allowed 3 samples in a 20% test set.  Implies test set was balanced.}

}

@article{Li2019Locality,
   author = {Li, J. and Jing, M. and Lu, K. and Zhu, L. and Shen, H. T.},
   title = {Locality Preserving Joint Transfer for Domain Adaptation},
   journal = {IEEE Transactions on Image Processing},
   volume = {28},
   number = {12},
   pages = {6103-6115},
   ISSN = {1941-0042},
   DOI = {10.1109/TIP.2019.2924174},
   year = {2019},
   type = {Journal Article},
   annotation = {New method of domain adaptation that does adaptation at feature level as well as at ‘sample’ level.  Cited in MLADA by Fang et al.}

}

@misc{Liang2020DoWeReally,
   author = {Liang, Jian and Hu, Dapeng and Feng, Jiashi},
   title = {Do We Really Need to Access the Source Data? Source Hypothesis Transfer for Unsupervised Domain Adaptation},
   publisher = {PMLR},
   volume = {119},
   pages = {6028--6039},
   year = {2020},
   type = {Conference Paper},
   annotation = {SHOT method.  Reviewed in Nagananda et al, 2021 review of aerial UDA.  Github at https://github.com/tim-learn/SHOT}

}

@inproceedings{Lin2015BilinearCNN,
   author = {Lin, T. Y. and Roychowdhury, A. and Maji, S.},
   title = {Bilinear CNN models for fine-grained visual recognition},
   booktitle = {Proceedings of the IEEE International Conference on Computer Vision},
   volume = {2015 International Conference on Computer Vision, ICCV 2015},
   pages = {1449-1457},
   DOI = {10.1109/ICCV.2015.170},
   year = {2015},
   type = {Conference Proceedings},

}

@article{Liu2019FromBow,
   author = {Liu, Li and Chen, Jie and Fieguth, Paul and Zhao, Guoying and Chellappa, Rama and Pietikäinen, Matti},
   title = {From BoW to CNN: Two Decades of Texture Representation for Texture Classification},
   journal = {International Journal of Computer Vision},
   volume = {127},
   number = {1},
   pages = {74-109},
   ISSN = {1573-1405},
   DOI = {10.1007/s11263-018-1125-z},
   year = {2019},
   type = {Journal Article},
   annotation = {REcommends bilinear pooling to improve discriminative features}

}

@inproceedings{Long2015,
   author = {Long, Mingsheng and Cao, Yue and Wang, Jianmin and Jordan, Michael},
   title = {Learning transferable features with deep adaptation networks},
   booktitle = {International Conference on Machine Learning},
   publisher = {PMLR},
   pages = {97-105},
   year = {2015},
   type = {Conference Proceedings},
   annotation = {method for choosing hyperparameters in domain adaptation}

}

@inproceedings{Long2014,
   author = {Long, M. and Wang, J. and Ding, G. and Sun, J. and Yu, P. S.},
   title = {Transfer joint matching for unsupervised domain adaptation},
   booktitle = {Proceedings of the IEEE Computer Society Conference on Computer Vision and Pattern Recognition},
   pages = {1410-1417},
   DOI = {10.1109/CVPR.2014.183},
   type = {Conference Proceedings},

}

@inproceedings{Long2017DeepTransferJAN,
   author = {Long, M. and Zhu, H. and Wang, J. and Jordan, M. I.},
   title = {Deep transfer learning with joint adaptation networks},
   booktitle = {34th International Conference on Machine Learning, ICML 2017},
   volume = {5},
   pages = {3470-3479},
   year = {2017},
   type = {Conference Proceedings},
   annotation = {Classifier learning rate is 10 times higher as it’s not pre-trained.

SGD with momentum 0.9

JAN model}

}

@inproceedings{Mahmood2016CoralClassification,
   author = {Mahmood, A. and Bennamoun, M. and An, S. and Sohel, F. and Boussaid, F. and Hovey, R. and Kendrick, G. and Fisher, R. B.},
   title = {Coral classification with hybrid feature representations},
   booktitle = {Proceedings - International Conference on Image Processing, ICIP},
   volume = {2016-August},
   pages = {519-523},
   DOI = {10.1109/ICIP.2016.7532411},
   type = {Conference Proceedings},

}

@inproceedings{Modasshir2019MDNet,
   author = {Modasshir, M. and Li, A. Q. and Rekleitis, I.},
   title = {MDNet: Multi-Patch Dense Network for Coral Classification},
   booktitle = {OCEANS 2018 MTS/IEEE Charleston, OCEAN 2018},
   DOI = {10.1109/OCEANS.2018.8604478},
   year = {2019},
   type = {Conference Proceedings},
   annotation = {Cited By :3
Export Date: 8 November 2021

Used on Moorea Labelled Coral}

}

@article{Nagananda2021Benchmarking,
   author = {Nagananda, Navya and Taufique, Abu Md Niamul and Madappa, Raaga and Jahan, Chowdhury Sadman and Minnehan, Breton and Rovito, Todd and Savakis, Andreas},
   title = {Benchmarking Domain Adaptation Methods on Aerial Datasets},
   journal = {Sensors},
   volume = {21},
   number = {23},
   pages = {8070},
   ISSN = {1424-8220},
   year = {2021},
   type = {Journal Article},
   annotation = {comparable to my task. best models were SHOT and SymNet}

}

@article{Pavoni2019Challenges,
   author = {Pavoni, G. and Corsini, M. and Pedersen, N. and Petrovic, V. and Cignoni, P.},
   title = {Challenges in the deep learning-based semantic segmentation of benthic communities from Ortho-images},
   journal = {Applied Geomatics},
   volume = {13},
   number = {1},
   pages = {131-146},
   DOI = {10.1007/s12518-020-00331-6},
   year = {2021},
   type = {Journal Article},
   annotation = {   Provides more information including changes across life stages and the structure of the population (Pavoni). Segmentation performs well when using a model trained on a constrained geographic area. (Pavoni, p 146).  Results of segmenting orthos on unseen data are very good.  Binary classifiers obtain higher accuracy when focusing on common species found in the region.
    
    Issues with time to human annotate segments and being able to generalize }

}

@article{SansMuntadas2022Unsupervised,
   author = {Sans-Muntadas, A. and Skaldebo, M. B. and Nielsen, M. C. and Schjolberg, I.},
   title = {Unsupervised Domain Transfer for Task Automation in Unmanned Underwater Vehicle Intervention Operations},
   journal = {IEEE Journal of Oceanic Engineering},
   DOI = {10.1109/JOE.2021.3126016},
   year = {2022},
   type = {Journal Article},
   annotation = {From Oscars colleagues
Uses CycleGAN to create realistic underwater scenes to train a object detection network.  Source data is synthetic scenes of a box underwater then CycleGAN coverts to real underwater scenes.  Allows more synthetic data to be generated.  Evaluation based on success of oject detector trained on adapted syn images.  

Notes that cycleGAN overfits quickly, also that ‘domain transfer tends to introduce shifts to the desired domain ie target domain is not really found but something close to it.  Also notes that imethod is used for ‘very uniform and simple environments’.}

}

@article{Sugiyama2017Covariate,
   author = {Sugiyama, Masashi and Krauledat, Matthias and Müller, Klaus-Robert},
   title = {Covariate shift adaptation by importance weighted cross validation},
   journal = {Journal of Machine Learning Research},
   volume = {8},
   number = {5},
   ISSN = {1532-4435},
   year = {2007},
   type = {Journal Article},
   annotation = {Paper on IWCV - importance weighted cross-validation.}

}

@inproceedings{Tzeng2017AdvDiscDomainAdapt,
   author = {Tzeng, E. and Hoffman, J. and Saenko, K. and Darrell, T.},
   title = {Adversarial discriminative domain adaptation},
   booktitle = {Proceedings - 30th IEEE Conference on Computer Vision and Pattern Recognition, CVPR 2017},
   volume = {2017-January},
   pages = {2962-2971},
   DOI = {10.1109/CVPR.2017.316},
   year = {2017},
   type = {Conference Proceedings},
   annotation = {code version in https://github.com/jvanvugt/pytorch-domain-adaptation

Citations 1089 in Scopus
}

}

@inproceedings{Walker2021Towards,
   author = {Walker, J. and Bennett, A. P. and Thornton, B.},
   title = {Towards Observation Condition Agnostic Fauna Detection and Segmentation in Seafloor Imagery for Biomass Estimation},
   booktitle = {OCEANS 2021: San Diego – Porto},
   pages = {1-8},
   ISBN = {0197-7385},
   DOI = {10.23919/OCEANS44145.2021.9705692},
   year = {2021},
   type = {Conference Proceedings},
   annotation = {8/06/2022. Physics based approach to standardise iages from underwater photography.  May be a good basis for pre-processing steps before domain adaptation.  so that you’re just left with gear shift.

should review scale normalisation process. also physics of image making.}

}

@inproceedings{Walker2019EffectOfPhysics,
   author = {Walker, J. and Yamada, T. and Prugel-Bennett, A. and Thornton, B.},
   title = {The Effect of Physics-Based Corrections and Data Augmentation on Transfer Learning for Segmentation of Benthic Imagery},
   booktitle = {2019 IEEE International Underwater Technology Symposium, UT 2019 - Proceedings},
   DOI = {10.1109/UT.2019.8734463},
   year = {2019},
   type = {Conference Proceedings},
   annotation = {Recommended by Oscar.  Describes experiments to test impact of colour correction using distance and spatial adjustment on binary segmentation problem.  Results are a bit confusing but suggests that distance based colour correction is better than pixel based.
Doesn’t describe how they did colour correction.
Not sure why spatial adjustment in this problem would help.  Doesn’t really describe how it does it.
Introducces differentiable F! loss that uses the prediction probability.  Not conclusive that it is working. Results look like there might be network collapse.}

}

@article{Wang2018DeepVisualDA,
   author = {Wang, M. and Deng, W.},
   title = {Deep visual domain adaptation: A survey},
   journal = {Neurocomputing},
   volume = {312},
   pages = {135-153},
   DOI = {10.1016/j.neucom.2018.05.083},
   year = {2018},
   type = {Journal Article},
   annotation = {Cited By :432
Export Date: 8 November 2021

Review of domain adaptation techniques.

includes}

}

@article{Wang2020Attention,
   author = {Wang, Yameng and Ji, Shunping and Lu, Meng and Zhang, Yongjun},
   title = {Attention boosted bilinear pooling for remote sensing image retrieval},
   journal = {International Journal of Remote Sensing},
   volume = {41},
   number = {7},
   pages = {2704-2724},
   ISSN = {0143-1161},
   year = {2020},
   type = {Journal Article},
   annotation = {Example using attention on aerial datasets}

}

@article{Williams2019Leveraging,
   author = {Williams, I. D. and Couch, C. and Beijbom, O. and Oliver, T. and Vargas-Angel, B. and Schumacher, B. and Brainard, R.},
   title = {Leveraging automated image analysis tools to transform our capacity to assess status and trends on coral reefs},
   journal = {Frontiers in Marine Science},
   volume = {6},
   number = {APR},
   DOI = {10.3389/fmars.2019.00222},
   year = {2019},
   type = {Journal Article},
   annotation = {This article gives an evaluation of the automated annotation tool which is part of CoralNet, a competitor to Squidle.  Analysis was done using two 'sources' being a set of images from two regions with similar habitats.   Classification to point annotations was performed but all comparison with human annotations was done to 'coverage' as opposed to accuracy in selecting the right point.

The number of classes was simplified down to higher level groups eg  ORIGINAL had 85 gorups, SIMPLER 32 and BASE 14.  BASE was pooled to functional group eg all coral, all macroalgae.  See p 5.


List of other annotation systems -  manually analyzed using point annotation software, such as Coral Point Count with Excel extensions (CPCe), photoQuad, pointCount99, PhotoGrid, or Biigle (Porter et al., 2001; Kohler and Gill, 2006; Trygonis and Sini, 2012; Langenkämper et al., 2017).

Different models were trained on different sources to keep accuracy up.  Accuracy dropped with smaller datasets.   

Concluded that regional-scale automated image-analysi for key benthic features. Could be used to increase the amount of information available to help manage reef systems.}

}

@inproceedings{Woo2018CBAM,
   author = {Woo, Sanghyun and Park, Jongchan and Lee, Joon-Young and Kweon, In So},
   title = {CBAM: Convolutional block attention module},
   booktitle = {Proceedings of the European conference on computer vision (ECCV)},
   pages = {3-19},
   year = {2018},
   type = {Conference Proceedings},
   annotation = {Method for spatial and channel attention.  github code.  Can use them separately or serially.}

}

@article{Yosinski2014HowTransferable,
   author = {Yosinski, Jason and Clune, Jeff and Bengio, Yoshua and Lipson, Hod},
   title = {How transferable are features in deep neural networks?},
   journal = {arXiv preprint arXiv:1411.1792},
   year = {2014},
   type = {Journal Article},
   annotation = {Article on the details around transfer learning when copying weights from a network to a new network.  Identifies that lower levels or first n layers are more specific features similar to a Gabor filter or color blobs.  This suggests that the first n layers can be fixed or frozen because they are relevant to many tasks.  The later layers are more specific and can be fine-tuned.

The paper gives evidence to suggest this is the case.

For Domain adaptation, it suggests that it might be worth freezing the first n layers of the source model and just allow fine-tuning on later layers.Transfer }

}

@article{Yu2022Efficient,
   author = {Yu, Tan and Cai, Yunfeng and Li, Ping},
   title = {Efficient Compact Bilinear Pooling via Kronecker Product},
   journal = {Proceedings of the AAAI Conference on Artificial Intelligence},
   volume = {36},
   number = {3},
   pages = {3170-3178},
   DOI = {10.1609/aaai.v36i3.20225},
   year = {2022},
   type = {Journal Article},
   annotation = {TKPF bilinear pooling Two-Level Kronecker Factorization pooling for improving feature representation from ResNet50.}

}

@article{Zhang2020UMulti,
   author = {Zhang, Yabin and Deng, Bin and Tang, Hui and Zhang, Lei and Jia, Kui},
   title = {Unsupervised multi-class domain adaptation: Theory, algorithms, and practice},
   journal = {IEEE Transactions on Pattern Analysis and Machine Intelligence},
   ISSN = {0162-8828},
   year = {2020},
   type = {Journal Article},
   annotation = {same author as SymmNet}

}

@inproceedings{Zhang2019Domain,
   author = {Zhang, Y. and Tang, H. and Jia, K. and Tan, M.},
   title = {Domain-symmetric networks for adversarial domain adaptation},
   booktitle = {Proceedings of the IEEE Computer Society Conference on Computer Vision and Pattern Recognition},
   volume = {2019-June},
   pages = {5026-5035},
   DOI = {10.1109/CVPR.2019.00517},
   year = {2019},
   type = {Conference Proceedings},
   annotation = {SymNet method for unsuprvised domain adaptation.  used in aerial survey by Nagananda et al, 2021.  Github repository   https://github.com/YBZh/SymNets}

}

@inproceedings{Zhao2019OnLearning,
   author = {Zhao, Han and Des Combes, Remi Tachet and Zhang, Kun and Gordon, Geoffrey},
   title = {On learning invariant representations for domain adaptation},
   booktitle = {International Conference on Machine Learning},
   publisher = {PMLR},
   pages = {7523-7532},
   ISBN = {2640-3498},
   year = {2019},
   type = {Conference Proceedings},

}

@article{Zurowietz2020UnsupervisedKnowledge,
   author = {Zurowietz, M. and Nattkemper, T. W.},
   title = {Unsupervised Knowledge Transfer for Object Detection in Marine Environmental Monitoring and Exploration},
   journal = {IEEE Access},
   volume = {8},
   pages = {143558-143568},
   DOI = {10.1109/ACCESS.2020.3014441},
   year = {2020},
   type = {Journal Article},
   annotation = {Concept drift where the inputs have shifted slightly but in marine imaging this can be quite shrp change.

Gives approach for changing scale of target image using distance b/t image and camera.   Uses method from VIPS image processing library. ie three-lobe Lanczos kernl for downscaling and cubic filter for upscaling.  What to do for uneven terrain?

Scaling might not be effective if the disttance ration between source and target ist too large.

Task relies of segmentation and the dataset has a fairly uniform background ie sand.  Not sure how it would adapt to reef environment.

Odd that they didn’t refer to domain adaptation at all or wavelength attenuation.}

}


